Time-optimal Coordination of Mobile Robots along Specified Paths

In this paper, we address the problem of time-optimal coordination of mobile robots under kinodynamic constraints along specified paths. We propose a novel approach based on time discretization that leads to a mixed-integer linear programming (MILP) formulation. This problem can be solved using general-purpose MILP solvers in a reasonable time, resulting in a resolution-optimal solution. Moreover, unlike previous work found in the literature, our formulation allows an exact linear modeling (up to the discretization resolution) of second-order dynamic constraints. Extensive simulations are performed to demonstrate the effectiveness of our approach.

==> figures/Intersection-regions.tikz <==
\usetikzlibrary{arrows.meta}
\definecolor{llgray}{HTML}{E5E5E5}
\definecolor{markyellow}{HTML}{E8D125}

\newcommand{\quarterint}{
	\coordinate (v1) at (-15,3);
	\coordinate (v2a) at (-5,3);
	\coordinate (v2b) at (-3,3);
	\coordinate (v2c) at (-3,5);
	\coordinate (v3) at (-3,15);
	\fill  [llgray] (v1) -- (v2a) .. controls +(1.5,0) and +(0,-1.5) .. (v2c) -- (v3) -- (0,15) -- (0,0) -- (-15, 0);
	\draw  (v1) -- (v2a) .. controls +(1.5,0) and +(0,-1.5) .. (v2c) -- (v3);
	\coordinate (v4) at (0,15);
	\coordinate (v5) at (0,3);
	\draw [line width=1pt, markyellow] (v4) edge (v5);
	\draw [line width=1pt,markyellow] (-15,0) edge (-3,0);
	\coordinate (v6a) at (-1.5,15);
	\coordinate (v7a) at (-1.5,3);
	\coordinate (v6b) at (-15,1.5);
	\coordinate (v7b) at (-3,1.5);
	\draw [line width=1pt, white, loosely dashed]  (v7a) edge (v6a);
	\draw [line width=1pt, white, loosely dashed]  (v7b) edge (v6b);
}

\newcommand{\dopaths}{
	\coordinate (v8a) at (0.75,3);
	\coordinate (v9a) at (0.75,15);
	\coordinate (v8b) at (2.25,4);
	\coordinate (v9b) at (2.25,15);
	\draw [line width=0.75pt, gray, -{Latex[scale=1]}] (v8a) -- (v9a);
	\draw [line width=0.75pt, gray, -{Latex[scale=1]}] (v8b) -- (v9b);
	
	\coordinate (v10a) at (0.75,-15);
	\coordinate (v11a) at (0.75,-3);
	\coordinate (v10b) at (2.25,-15);
	\coordinate (v11b) at (2.25,-4);
	
	\coordinate (v12a) at (2.25,4);
	\coordinate (v13a) at (2.25,-4);
	\coordinate (v12b) at (0.75,3);
	\coordinate (v13b) at (0.75,-3);
	\coordinate (v14a) at (4,-2.25);
	\coordinate (v15a) at (15,-2.25);
	\coordinate (v16a) at (-3.5,0.75);
	\coordinate (v17a) at (-15,0.75);
	\draw [line width=0.75pt, gray] (v10a) -- (v11a);
	\draw [line width=0.75pt, gray] (v10b) -- (v11b);
	\draw [line width=0.75pt, gray] (v11b) .. controls +(0,1) and +(-1,0) .. (v14a);
	\draw [line width=0.75pt, gray,-{Latex[scale=1]}] (v14a) -- (v15a);
	\draw [line width=0.75pt, gray] (v12a) -- (v13a);
	\draw [line width=0.75pt, gray] (v12b) -- (v13b);
	\draw [line width=0.75pt, gray, -{Latex[scale=1]}] (v11a) .. controls +(0,2) and +(2,0) .. (v16a) -- (v17a);
}


\begin{tikzpicture}

\quarterint
\begin{scope}[shift={(0,0)}, rotate=90]
	\quarterint
\end{scope}
\begin{scope}[shift={(0,0)}, rotate=180]
	\quarterint
\end{scope}
\begin{scope}[shift={(0,0)}, rotate=270]
	\quarterint
\end{scope}

\draw (-4.5,-4.5) rectangle (4.5,4.5);
\node [above right, text width=1.8cm, align=center] at (-4.7,0.3) {Intersection\\ region};

\draw  (-12,-12) rectangle (12,12);
\node [text width=3cm, align=center] at (8,8) {Coordination\\ region};
\node at (8,13) {Outer region};

\dopaths

\end{tikzpicture}

==> figures/paths-2lanes.tikz.preview_BB.txt <==
117.94327pt,157.0908pt,306.80814pt,270.03465pt

